High Performance Delay Monitoring for SRv6 Based SD-WANs

Software-Defined Wide Area Networks (SD-WANs) are used to provide services to enterprises with geographically dispersed locations in a flexible and efficient way. We focus on SD-WAN services based on the Segment Routing over IPv6 (SRv6) technology. Performance Monitoring solutions are needed in SD-WANs to detect performance degradation and outages, and optimize network operations. In this paper, we describe a high performance solution for end-to-end delay monitoring for SRv6 based SD-WAN services. The proposed solution leverages the Simple Two-way Active Measurement Protocol (STAMP) to monitor the delay of an SRv6 path between two nodes called STAMP Session-Sender and Session-Reflector. We describe three implementations of the STAMP Session-Sender and Session-Reflector for a Linux software router and compare their performance. In particular, two implementations are based on user space processing and one is based on eBPF. The results show that the eBPF-based implementation outperforms the user space implementations and has a negligible impact on the forwarding capacity of the Linux software router.

==> readme/BracketHighligher-sublime3-plugin.txt <==
https://github.com/facelessuser/BracketHighlighter

Ctrl-Shift P 
BracketHighlighter:Remove Brackets
Remove Brackets             (for \revnew{})
Remove Brackets and Content (for \revdel{})

https://facelessuser.github.io/BracketHighlighter/customize/

create a bh_core.sublime-settings in your User folder
(Sublime Text 3 /Packages/User), under "brackets" adds the following.


    "brackets": [
        // latex revnew
        {
            "name": "LaTeX revnew",
            "open": "(\\\\revnew{)",
            "close": "(\\})",
            "style": "default",
            "scope_exclude": ["comment"],
            "language_filter": "whitelist",
            "language_list": ["LaTeX", "LaTeX (TikZ)", "knitr (Rnw)"],
            "sub_bracket_search": "false",
            "enabled": true
        },
        // latex revdel
        {
            "name": "LaTeX revdel",
            "open": "(\\\\revdel{)",
            "close": "(\\})",
            "style": "default",
            "scope_exclude": ["comment"],
            "language_filter": "whitelist",
            "language_list": ["LaTeX", "LaTeX (TikZ)", "knitr (Rnw)"],
            "sub_bracket_search": "false",
            "enabled": true
        },        
